Submodular Minimax Optimization: Finding Effective Sets

Despite the rich existing literature about minimax optimization in continuous settings, only very partial results of this kind have been obtained for combinatorial settings. In this paper, we fill this gap by providing a characterization of submodular minimax optimization, the problem of finding a set (for either the min or the max player) that is effective against every possible response. We show when and under what conditions we can find such sets. We also demonstrate how minimax submodular optimization provides robust solutions for downstream machine learning applications such as (i) efficient prompt engineering for question answering, (ii) prompt engineering for dialog state tracking, (iii) identifying robust waiting locations for ride-sharing, (iv) ride-share difficulty kernelization, and (v) finding adversarial images. Our experiments demonstrate that our proposed algorithms consistently outperform other baselines.

==> CSV/Image_Greedy_gamma2_mean.csv <==
3291.48746406158
3307.3003276177
3317.0365034386
3323.93977935517
3328.56950039664
3332.52577210163


==> CSV/Image_Greedy_gamma2_std.csv <==
0.785108968022802
0.597952982364566
0.52746765657653
0.441379115772471
0.434122417310466
0.401883437411663


==> CSV/Image_Greedy_gamma5.csv <==
4238.48865204288
4240.68021955208
4242.76720130612
4244.36872486067
4247.83332872906
4248.03926725536
4249.49860852582
4251.21836793274
4252.02649999858
4252.81408260492
4253.47744716033


==> CSV/Image_Greedy_gamma5_mean.csv <==
4195.54330690467
4210.20383509955
4220.48823869626
4227.2108453749
4231.39488669943
4235.17321398841


==> CSV/Image_Greedy_gamma5_std.csv <==
5.59525814316759
6.55600706496182
6.85161783002625
5.15416104088346
4.59526796507718
4.30675458235411


==> CSV/Image_Greedy_gamma75.csv <==
5152.51094977421
5154.90850292757
5157.10885759502
5158.91971999055
5160.70846929686
5162.35698958139
5163.71741468391
5165.00743208614
5165.98027358937
5167.14151900301
5168.248826121


==> CSV/Image_Greedy_k15.csv <==
2744.9461135027
2893.94611350275
3045.94611350256
3193.94611350284
3345.94611350276
3495.94611350271
3645.94611350261
3795.94611350262
3945.94611350278
4095.919726323
4245.86972632292
4395.78609156305
4545.63891729124
4695.40113599645
4844.77198818512
4997.55872153691
5143.06217049752
5287.48932528109
5414.87327979128
5498.38028003881
5509.3064120984


==> CSV/Image_bestresponse_gamma2_mean.csv <==
3300.49719502984
3315.0540142126
3322.86753059483
3328.02832965679
3332.1488895471
3335.60955634953


==> CSV/Image_bestresponse_gamma2_std.csv <==
0.667780616327572
0.519868525698002
0.541369789276264
0.498702807644999
0.438980312722075
0.400721019118984


==> CSV/Image_bestresponse_gamma5.csv <==
4241.48865204288
4243.63021955208
4245.26720130612
4246.56872486067
4247.83332872906
4249.03926725536
4250.13860852582
4251.21836793274
4252.04215115067
4252.85198780636
4253.65486242184


==> CSV/Image_bestresponse_gamma5_mean.csv <==
4201.08992436098
4216.17947594517
4224.04508401167
4229.57683743017
4233.6757810087
4237.0277277416


==> CSV/Image_bestresponse_gamma5_std.csv <==
5.8499784061012
6.30508739573927
5.04844829380396
4.41105359509481
4.18871421486377
4.0113768693246


==> CSV/Image_bestresponse_gamma75.csv <==
5139.86983401298
5136.54382934108
5138.96770883679
5138.96745883679
5138.83981460388
5138.83956460388
5138.83931460388
5152.02016770381
5152.0199177038
5154.28656132761
5154.28631132761


==> CSV/Image_bestresponse_k10.csv <==
0
3732.5332728747057
3832.5332728747057
3932.5332728747057
4032.5332728747057
4132.533272874705
4232.533272874705
4332.533272874705
4432.533272874705
4532.533272874705
4632.533272874705
4732.533272874705
4832.914640422634
4934.714655577137
5035.234925837883
5139.869834012982
5234.861573198881
5347.364802580514
5433.785170074504
5494.790472194121
5479.559103786213


==> CSV/Image_bestresponse_k15.csv <==
2744.5232988404
2894.5232988404
3044.5232988404
3194.5232988404
3344.5232988404
3494.5232988404
3644.5232988404
3794.5232988404
3944.5232988404
4095.04277912121
4244.99277912121
4395.27996696278
4545.17996696278
4695.85326726197
4847.95440244702
4999.9604789547
5153.04731449498
5306.31329118157
5453.7295959126
5526.7325131007
5509.3064120984


==> CSV/Image_maxmin_gamma2_mean.csv <==
3301.22810097792
3316.03067524461
3323.88065770649
3329.05736846557
3333.01763333078
3336.37036249986


==> CSV/Image_maxmin_gamma2_std.csv <==
0.724284179581121
0.532787655479493
0.483368876970599
0.449480199159837
0.41165549809096
0.376135583125328


==> CSV/Image_maxmin_gamma5.csv <==
4241.48865204288
4243.63021955208
4245.26720130612
4246.56872486067
4247.83332872906
4249.03926725536
4250.13860852582
4251.21836793274
4252.04215115067
4252.85198780636
4253.65486242184


==> CSV/Image_maxmin_gamma5_mean.csv <==
4202.43881292054
4217.7746631767
4225.51665281273
4230.68994805173
4234.56113916028
4237.59383473702


==> CSV/Image_maxmin_gamma5_std.csv <==
5.37410026071364
5.98966589131878
4.58418747206464
4.1907851098723
4.12604806325322
4.11114836454574


==> CSV/Image_maxmin_gamma75.csv <==
5152.69002647281
5154.90380347118
5156.96214192668
5158.81769845625
5160.65513061351
5162.29079879883
5163.61088623764
5164.89039899388
5166.11473920413
5167.27598461777
5168.36549660461


==> CSV/Image_maxmin_k15.csv <==
2754.98138873971
2904.98138873977
3054.98138873957
3204.98138873985
3354.98138873978
3504.98138873972
3654.98138873963
3804.98138873963
3954.9813887398
4104.95500156002
4254.90500155993
4404.83400786931
4554.73400786943
4704.57071246466
4854.00611140445
5002.86905168762
5150.03801076661
5293.89004485851
5421.63266318842
5498.63353728039
5509.3064120984


==> CSV/Image_topk_gamma5.csv <==
4209.89247099752
4210.87341622014
4211.72208787611
4213.16362228569
4213.58249545866
4218.92067569978
4219.19115559696
4225.07708697991
4225.18550541101
4226.42125612558
4227.29107937078


==> CSV/Image_topk_gamma75.csv <==
5124.06737623592
5125.63640110229
5130.344355617
5130.73902867372
5131.61046354694
5133.74961221074
5136.19410050655
5137.18490533366
5137.40470523347
5137.93938336543
5137.97194183563


==> CSV/Image_topk_k15.csv <==
0
2728.4219652885554
2878.421965288601
3028.4219652884117
3178.42196528869
3328.42196528862
3478.421965288553
3628.421965288459
3778.4219652884685
3928.3754028933145
4078.3254028933234
4228.222314335583
4377.988617184085
4527.606061905984
4676.985347113969
4825.829844914787
4973.693154312649
5119.337488784217
5258.598214309925
5377.564675737349
5445.388898196842
5454.763929928796


==> CSV/Location_Greedy_gamma35.csv <==
1777.53557598329
1866.47859914897
1919.84561034218
1994.51602433445
2033.62197002856
2104.72879064359
2137.29559669674
2201.81110483069
2242.45110346019
2302.03818912445
2337.11548694525


==> CSV/Location_Greedy_gamma4.csv <==
862.838524531138
1041.2999649467
1041.90740027858
1152.90612175933
1152.90583604505
1246.17094078544
1334.84965067819
1335.44397677194
1421.26663815147
1421.26635243718
1432.51771748058


==> CSV/Location_Greedy_k10.csv <==
1128.99150945734
1237.06077164466
1334.99805166778
1425.18289857777
1508.97015323674
1586.50234152464
1656.75881184759
1718.51876499794
1773.02643972605
1819.23492071772
1859.34401642606
1893.58222041079
1922.26938609922
1946.36554548432
1965.74266729089
1980.72527371204
1991.34706921564
1997.52409704352
2001.05500756548
2002.83882392071
2003.83896882698


==> CSV/Location_bestresponse_gamma35.csv <==
1758.30095661323
1839.87967842663
1915.4073478246
1994.14609427162
2009.24510093641
2128.47280741943
2172.10325860225
2168.3958518423
2209.78252989461
2325.78119588319
2331.76721299648


==> CSV/Location_bestresponse_gamma35_k=20_100iterations.csv <==
2337.11548694525
2339.39815414574
2351.78775232687
2331.76721299648
2359.77947301134
2338.3090071081
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303


==> CSV/Location_bestresponse_gamma4.csv <==
1128.6762822196
1223.03160518319
1316.48433227983
1405.16304217257
1473.58025777446
1528.66470994401
1581.12227969489
1632.74304943785
1680.81981182292
1726.86111200553
1769.79859401722


==> CSV/Location_bestresponse_k10.csv <==
1534.37529756583
1523.91564860608
1552.07050236651
1564.28303669559
1553.10620919987
1658.48395449128
1693.57232476618
1734.84714780704
1775.08790673064
1829.38335714475
1875.78134463398
1884.50560281906
1899.8928162977
1952.65993391784
1966.14322760609
1974.16965027097
1983.12878971081
2007.29606911986
2010.54806123339
2012.19255297921
2030.96508875719


==> CSV/Location_maxmin_gamma35.csv <==
1805.89722989562
1892.85647385911
1973.91370611787
2035.06579434439
2094.65288000865
2148.74926708504
2200.12770956702
2250.04060513838
2299.52925921652
2347.66199864355
2393.01452946315


==> CSV/Location_maxmin_gamma4.csv <==
1128.6762822196
1223.03160518319
1316.48433227983
1405.16304217257
1473.58025777446
1528.66470994401
1581.12227969489
1632.74304943785
1680.81981182292
1726.86111200553
1769.79859401722


==> CSV/Location_maxmin_k10.csv <==
1510.04664329835
1543.90891150985
1553.38799546255
1601.20680753552
1650.31574169927
1694.48932007924
1736.58876167824
1773.00048382301
1798.41951331967
1832.64345401084
1858.52618358432
1900.78732021464
1932.67279487249
1952.43676511963
1968.43463637317
1981.21338221927
1991.34706921564
1997.52409704352
2001.05500756548
2002.83882392071
2003.83896882698


==> CSV/Location_topk_gamma35.csv <==
1061.49685429288
1072.79176828029
1106.102131046
1121.67045815482
1127.95385668227
1198.02418281139
1201.87706484614
1228.21110053081
1287.56902088977
1467.64676307495
1490.31088690555


==> CSV/Location_topk_gamma4.csv <==
423.598821490287
462.343935738238
484.704102674501
496.931435539078
500.502814534228
555.439485977997
819.744426814597
824.279951776577
824.279666062293
829.22947960871
829.229193894424


==> CSV/Location_topk_k10.csv <==
0
557.8425269812591
601.7438966950463
635.5769179789079
664.7760074924953
691.0334333585403
714.9988322039336
736.4594349063403
755.2591407265888
771.8913426911267
786.3693933381262
798.789692009214
809.3677848221382
818.1554999968138
825.7636455566054
831.7577451161039
836.4358430704076
839.9877363811373
842.5521854764243
844.1989081233227
845.051118937693
845.5111968850201


==> CSV_Image_Minmax/Image_gamma5_k14_br_STD.csv <==
2.78461810581052
0.18659530001366
2.80630126983939
1.98577010816787
3.05242814438255
3.33185756099294
4.19648952914388
5.54610392098352
6.6177543673961
7.53642729821331


==> CSV_Image_Minmax/Image_gamma5_k14_br_mean.csv <==
9639.15961773348
10909.6380499732
11987.5433255794
13172.2788227171
14310.835058535
15433.9845349048
16426.8547925263
17402.832831377
18463.6455664546
19419.7556804338


==> CSV_Image_Minmax/Image_gamma5_k14_greed_STD.csv <==
2.78461810581052
0.18659530001366
2.80630126983939
1.98577010816787
3.05242814438255
3.33185756099294
4.19648952914388
5.54610392098352
6.6177543673961
7.53642729821331


==> CSV_Image_Minmax/Image_gamma5_k14_greed_mean.csv <==
9639.15961773348
10909.6380499732
11987.5433255794
13172.2788227171
14310.835058535
15433.9845349048
16426.8547925263
17402.832831377
18463.6455664546
19419.7556804338


==> CSV_Image_Minmax/Image_gamma5_k14_reg_STD.csv <==
2.7810660087695
0.182423280896909
2.8050649768488
2.00632578531244
3.07139420659345
3.35483218540804
4.22393312328031
5.57465908741356
6.64560531485679
7.56726269220043


==> CSV_Image_Minmax/Image_gamma5_k14_reg_mean.csv <==
7261.03441675362
7738.80444866669
8021.02494697388
8411.26621760149
8756.32035256678
9085.96772808401
9285.33588485291
9467.81182285092
9735.12245707595
9897.73047020255


==> CSV_Image_Minmax/Image_gamma5_k14_sing_STD.csv <==
2.88854692066094
2.39622373428124
4.65228501923742
4.10078787311468
3.66450258079731
3.35254514578187
4.89651491343179
6.33801419764864
5.89700245747706
5.54139218391034


==> CSV_Image_Minmax/Image_gamma5_k14_sing_mean.csv <==
7748.74046718654
8341.00613623351
8731.76347521173
9207.34383990231
9636.48412686554
10040.0915069606
10307.7349969593
10557.5049072188
10895.8620383771
11208.8504478745


==> CSV_Image_Minmax/Image_gamma5_random_mean.csv <==
10073.8383686007
10657.7353075962
11194.303924981
11639.531173138
12070.1248727504
12478.7706867928
12877.0461635381
13178.7456773203
13526.120375978


==> CSV_Image_Minmax/Image_k5_norm3_br_STD.csv <==
2.6841939053384
2.68419390533841
2.68419390533841
2.68915427280569
2.46252886474339
2.47376588103931
239.409812303123
2.32727225991898
"3,70527150982033"
3.11076467861401


==> CSV_Image_Minmax/Image_k5_norm3_br_mean.csv <==
8056.87172519905
8911.8596985374
9766.84767187575
10621.3056716023
11613.6188079111
12454.1490570247
13250.4925662098
13627.6966025804
11321.1644445007
8977.16820908001


==> CSV_Image_Minmax/Image_k5_norm3_greed_STD.csv <==
2.6841939053384
2.68419390533841
2.68419390533841
2.68915427280569
2.46252886474339
2.47376588103931
2.39409812303123
2.32727225991898
3.70527150982033
3.11076467861401


==> CSV_Image_Minmax/Image_k5_norm3_greed_mean.csv <==
8056.87172519905
8911.8596985374
9766.84767187575
10621.3056716023
11613.6188079111
12454.1490570247
13250.4925662098
13627.6966025804
11321.1644445007
8977.16820908001


==> CSV_Image_Minmax/Image_k5_norm3_reg_STD.csv <==
2.68419390533841
2.68419390533841
2.6841939053384
2.68275653250625
2.47807080671695
2.47664536284875
2.4853513957775
2.58556468282918
2.76487075295149
1.32894193816597


==> CSV_Image_Minmax/Image_k5_norm3_reg_mean.csv <==
7372.881347
7543.878941
7714.876536
7886.028147
8199.65183
8371.752482
8545.151754
8722.117607
8835.714406
8984.367918


==> CSV_Image_Minmax/Image_k5_norm3_sing_STD.csv <==
2.68419390533841
2.68419390533841
2.47170861766703
2.48917643816986
1.89178897766013
0.311206475955738
0.311206475955738
0.311206475955738
0.311206475955738
0.311206475955738


==> CSV_Image_Minmax/Image_k5_norm3_sing_mean.csv <==
7372.88134652837
7543.87894119604
7858.71539677009
8046.61171418069
8833.89129409448
8976.64696299867
8976.81796059334
8976.98895818801
8977.15995578268
8977.33095337734


==> CSV_Image_Minmax/Image_k5_random_mean.csv <==
10375.582913418
10457.3659021675
10527.3368028768
10609.3627395826
10695.1949574948
10796.202410204
10879.7548025094
10968.2895985747
11051.1985238484
11136.5965981667


==> CSV_Location/Location_Greedy_gamma35_10_mean.csv <==
1715.84465096753
1793.14872777122
1870.85431730393
1940.74626627874
1987.1626677165
2044.20950200711
2103.78856154657
2170.35900142279
2227.32136823027
2270.68886335411
2315.87262781113


==> CSV_Location/Location_Greedy_gamma35_10_std.csv <==
8.41714752723014
9.81341223412831
9.60066478676223
8.56091721417863
8.78860291546794
7.67217161195849
4.83351244162766
4.16861707704329
6.19738667169169
4.47521384385389
4.26320155039686


==> CSV_Location/Location_Greedy_k15_10_mean.csv <==
1431.65068866236
1660.77812062665
1855.85132348161
2019.54402559178
2151.34673728468
2252.458773668
2323.91135486221
2369.02939725846
2394.29131700639
2405.69025774451
2409.15326745548


==> CSV_Location/Location_Greedy_k15_10_std.csv <==
10.075832059402
9.37332076621231
8.21372820781397
6.75533074729083
5.36220150101506
4.40501136848494
4.39221432193797
4.72473312424689
5.14443723896803
5.616794448877
5.83461033289434


==> CSV_Location/Location_bestresponse_gamma35_10_mean.csv <==
1721.10431933566
1791.61371575155
1860.83771852368
1928.5293863446
1983.92650869166
2047.88310590981
2106.95132841629
2160.62871448656
2213.02142206965
2264.37379793618
2322.14897601656


==> CSV_Location/Location_bestresponse_gamma35_10_std.csv <==
9.23278848974777
7.00615200829829
9.1675014429676
7.02001455127691
6.7600851776682
9.40017699201291
7.72937978838214
5.98648880085826
7.3280247117576
5.22938523539011
5.64129368125823


==> CSV_Location/Location_bestresponse_k15_10_mean.csv <==
1756.49584410904
1697.40280072577
1845.4048036986
2027.4781938096
2140.8361272114
2249.86995212651
2314.01383781883
2357.16321871326
2385.70211181268
2403.47222145088
2409.15326745548


==> CSV_Location/Location_bestresponse_k15_10_std.csv <==
2.63611820947411
4.17101657506154
6.8271868350426
6.65011367702823
5.42726925929991
3.87414588932686
4.14014765611237
5.15066662530826
4.59409655621694
6.2558315505592
5.83461033289434


==> CSV_Location/Location_maxmin_gamma35_10_mean.csv <==
1747.15974685227
1829.16554865495
1906.70167641573
1978.68884501491
2048.06171233266
2112.6907502079
2171.88522984718
2228.18687296605
2280.32457132793
2328.53167669463
2373.6755877829


==> CSV_Location/Location_maxmin_gamma35_10_std.csv <==
2.92600904443094
2.73280402790639
3.49090304877426
3.4711424513284
3.38541576558117
3.12240336681131
2.97928650277443
3.47131034791857
3.54902961553043
3.39956806561551
3.33811604012523


==> CSV_Location/Location_maxmin_k15_10_mean.csv <==
1756.49584410904
1858.48565487397
1963.66868464322
2075.04919817897
2174.70075327953
2261.45496517961
2328.04735289278
2370.66814763672
2396.22462874452
2407.37415367843
2409.15326745548


==> CSV_Location/Location_maxmin_k15_10_std.csv <==
2.63611820947411
1.44782567713985
3.22067838599806
2.77465718762919
3.6200660069532
3.01074406643971
4.14291585324114
4.50656313206597
5.23740184727763
5.65406873642506
5.83461033289434


==> CSV_Location_Minmax/BR_mean.csv <==
2218.49423879334
2211.89810160627
2259.76628637347
2222.22461487077
2268.59256640034
2254.21704190269
2277.8896475911
2254.9737543698
2277.80405446193
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496


==> CSV_Location_Minmax/BR_mean2.csv <==
1913.530954
2178.015002
1939.577383
2075.110478
1958.493951
2056.594751
1942.467097
2077.700579
1955.184807
2088.174275
1956.082967
2088.412516
1956.45132
2071.74242
1960.442445
2056.330776
1953.309042
2055.484059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059


==> CSV_Location_Minmax/Location_gamma2_BR_mean.csv <==
1418.343289
1598.90579
1797.891945
1967.582748
2126.703658
2228.443875
2350.977744
2428.516871


==> CSV_Location_Minmax/Location_gamma2_br_STD.csv <==
0
11.945509140212248
9.984161182123852
11.399651375275212
15.729541299981863
35.67727162089023
30.689184391993127
21.401701267048864
26.4479000707325


==> CSV_Location_Minmax/Location_gamma2_greed_STD.csv <==
0
14.818314997340936
14.807832324840899
7.466828665344003
14.833257787223602
29.52149062907923
14.713996419274817
32.486871483316364
29.41478163970141


==> CSV_Location_Minmax/Location_gamma2_greed_mean.csv <==
1287.586042
1507.346598
1706.296967
1798.243748
1916.810978
1932.406538
1947.899264
2032.665091


==> CSV_Location_Minmax/Location_gamma2_reg_STD.csv <==
0
6.955937900857055
2.912689731019458
4.829399273346086
5.55471397979441
10.035914195462444
13.750863077588356
18.97297077341983
19.559074656069853


==> CSV_Location_Minmax/Location_gamma2_reg_alpha5_mean.csv <==
1192.187503
1425.146399
1270.990759
1508.037767
1605.767799
1723.902696
1819.52015
1927.99856


==> CSV_Location_Minmax/Location_gamma2_sing_STD.csv <==
0
13.566698284720276
34.80118267008109
30.974595238937997
31.997206207840893
51.09247629467578
55.722187440513146
59.965606879386804
66.40547343111892


==> CSV_Location_Minmax/Location_gamma2_sing_mean.csv <==
1134.791414
1322.683041
1488.659907
1645.414323
1760.304303
1874.989994
1984.240903
2092.236984


==> CSV_Location_Minmax/Location_gamma5_k12_random_mean.csv <==
1738.82718267931
1924.26891400871
2093.90737431259
2237.61933337057
2337.98635048779
2471.25343514696
2557.38053360878
2640.56187860837


==> CSV_Location_Minmax/Location_k8_BR_mean.csv <==
1909.203344
2126.703658
2244.437747
2274.169416
2202.699327
2163.861592
2062.861878
1917.225384
1802.310181
1752.524665


==> CSV_Location_Minmax/Location_k8_br_STD.csv <==
2.63611820947411
4.17101657506154
6.8271868350426
6.65011367702823
5.42726925929991
3.87414588932686
4.14014765611237
5.15066662530826
4.59409655621694
6.2558315505592
5.83461033289434


==> CSV_Location_Minmax/Location_k8_greed_STD.csv <==
10.075832059402
9.37332076621231
8.21372820781397
6.75533074729083
5.36220150101506
4.40501136848494
4.39221432193797
4.72473312424689
5.14443723896803
5.616794448877
5.83461033289434


==> CSV_Location_Minmax/Location_k8_greed_mean.csv <==
1482.033722
1916.810978
2152.746296
2248.109494
2234.631158
2178.283635
2065.492508
1901.397921
1812.351083
1752.082894


==> CSV_Location_Minmax/Location_k8_random_mean.csv <==
2077.29118526142
2375.86612879006
2695.08094946375
2968.55978284966
3258.52156903293
3530.76643034245
3845.00745509594
4225.65899068178
4460.60071174608
4767.48037208386


==> CSV_Location_Minmax/Location_k8_reg_STD.csv <==
2.63611820947411
1.44782567713985
3.22067838599806
2.77465718762919
3.6200660069532
3.01074406643971
4.14291585324114
4.50656313206597
5.23740184727763
5.65406873642506
5.83461033289434


==> CSV_Location_Minmax/Location_k8_reg_alpha5_mean.csv <==
1003.083886
1605.767799
2003.029034
1993.283635
1903.39506
1794.951083
1751.782894
1751.882894
1751.982894
1752.082894


==> CSV_Location_Minmax/Location_k8_sing_STD.csv <==
0
19.5666584482203
29.8013335950811
35.9745666354938
41.9972015688409
49.0924762944418
59.7221491215131
59.9656068739941
68.4793964471189


==> CSV_Location_Minmax/Location_k8_sing_mean.csv <==
1757.504303
1760.304303
1763.104303
1765.904303
1768.704303
1771.504303
1774.304303
1777.104303
1779.904303
1782.704303


==> OldResults/Location_gamma5_br_STD.csv <==
0
11.945509140212248
9.984161182123852
11.399651375275212
15.729541299981863
35.67727162089023
30.689184391993127
21.401701267048864
26.4479000707325


==> OldResults/Location_gamma5_br_mean.csv <==
1402.38211906242
1645.72581245383
1878.79629368237
2099.0553144008
2277.55371678093
2443.39657087487
2643.01001865574
2732.38558831333


==> OldResults/Location_gamma5_greed_STD.csv <==
0
14.818314997340936
14.807832324840899
7.466828665344003
14.833257787223602
29.52149062907923
14.713996419274817
32.486871483316364
29.41478163970141


==> OldResults/Location_gamma5_greed_mean.csv <==
1347.00158762724
1627.29911489457
1859.08742375289
2060.37619877885
2263.61250413044
2437.40824664404
2605.12826056586
2727.66584875064


==> OldResults/Location_gamma5_reg_STD.csv <==
0
6.955937900857055
2.912689731019458
4.829399273346086
5.55471397979441
10.035914195462444
13.750863077588356
18.97297077341983
19.559074656069853


==> OldResults/Location_gamma5_reg_mean.csv <==
1216.72112946657
1407.29569042867
1578.95912379772
1762.55282088768
1917.90441174191
2040.21672796846
2160.4275292376
2277.87603248244


==> OldResults/Location_gamma5_sing_STD.csv <==
0
13.566698284720276
34.80118267008109
30.974595238937997
31.997206207840893
51.09247629467578
55.722187440513146
59.965606879386804
66.40547343111892


==> OldResults/Location_gamma5_sing_mean.csv <==
1219.43252602866
1416.46937430934
1585.10610383523
1730.13911284224
1867.79867983645
1986.57829024766
2096.99004646691
2208.14070061623


==> OldResults/Location_k8_br_mean.csv <==
1901.06650788449
2122.90653811913
2256.55021590792
2292.11301687563
2272.74791809208
2168.15859017097
2032.3233214159
1917.53350131682
1817.59369737439
1757.24318497192


==> OldResults/Location_k8_greed_mean.csv <==
1434.17286181702
1913.54518363725
2206.61043300359
2271.09768436604
2235.95090934402
2131.65805539183
2025.4202160094
1922.54488800292
1827.2657436748
1757.24318497192


==> OldResults/Location_k8_reg_mean_updated.csv <==
801.665218843757
1419.56099976643
2006.73501899411
1979.32606554573
1877.08359295239
1801.13800398509
1792.04392942516
1781.54123952129
1770.91672833694
1763.34697022011


==> OldResults/Location_k8_sing_mean.csv <==
1730.96631102149
1790.22454125582
1834.62454125582
1870.00413658276
1910.73746991609
1951.47080324942
1950.0570051441
1983.42367181077
2016.79033847744
2050.1570051441


==> SubmodularMinMax arxiv/CSV/Image_Greedy_gamma2_mean.csv <==
3291.48746406158
3307.3003276177
3317.0365034386
3323.93977935517
3328.56950039664
3332.52577210163


==> SubmodularMinMax arxiv/CSV/Image_Greedy_gamma2_std.csv <==
0.785108968022802
0.597952982364566
0.52746765657653
0.441379115772471
0.434122417310466
0.401883437411663


==> SubmodularMinMax arxiv/CSV/Image_Greedy_gamma5.csv <==
4238.48865204288
4240.68021955208
4242.76720130612
4244.36872486067
4247.83332872906
4248.03926725536
4249.49860852582
4251.21836793274
4252.02649999858
4252.81408260492
4253.47744716033


==> SubmodularMinMax arxiv/CSV/Image_Greedy_gamma5_mean.csv <==
4195.54330690467
4210.20383509955
4220.48823869626
4227.2108453749
4231.39488669943
4235.17321398841


==> SubmodularMinMax arxiv/CSV/Image_Greedy_gamma5_std.csv <==
5.59525814316759
6.55600706496182
6.85161783002625
5.15416104088346
4.59526796507718
4.30675458235411


==> SubmodularMinMax arxiv/CSV/Image_Greedy_gamma75.csv <==
5152.51094977421
5154.90850292757
5157.10885759502
5158.91971999055
5160.70846929686
5162.35698958139
5163.71741468391
5165.00743208614
5165.98027358937
5167.14151900301
5168.248826121


==> SubmodularMinMax arxiv/CSV/Image_Greedy_k15.csv <==
2744.9461135027
2893.94611350275
3045.94611350256
3193.94611350284
3345.94611350276
3495.94611350271
3645.94611350261
3795.94611350262
3945.94611350278
4095.919726323
4245.86972632292
4395.78609156305
4545.63891729124
4695.40113599645
4844.77198818512
4997.55872153691
5143.06217049752
5287.48932528109
5414.87327979128
5498.38028003881
5509.3064120984


==> SubmodularMinMax arxiv/CSV/Image_bestresponse_gamma2_mean.csv <==
3300.49719502984
3315.0540142126
3322.86753059483
3328.02832965679
3332.1488895471
3335.60955634953


==> SubmodularMinMax arxiv/CSV/Image_bestresponse_gamma2_std.csv <==
0.667780616327572
0.519868525698002
0.541369789276264
0.498702807644999
0.438980312722075
0.400721019118984


==> SubmodularMinMax arxiv/CSV/Image_bestresponse_gamma5.csv <==
4241.48865204288
4243.63021955208
4245.26720130612
4246.56872486067
4247.83332872906
4249.03926725536
4250.13860852582
4251.21836793274
4252.04215115067
4252.85198780636
4253.65486242184


==> SubmodularMinMax arxiv/CSV/Image_bestresponse_gamma5_mean.csv <==
4201.08992436098
4216.17947594517
4224.04508401167
4229.57683743017
4233.6757810087
4237.0277277416


==> SubmodularMinMax arxiv/CSV/Image_bestresponse_gamma5_std.csv <==
5.8499784061012
6.30508739573927
5.04844829380396
4.41105359509481
4.18871421486377
4.0113768693246


==> SubmodularMinMax arxiv/CSV/Image_bestresponse_gamma75.csv <==
5139.86983401298
5136.54382934108
5138.96770883679
5138.96745883679
5138.83981460388
5138.83956460388
5138.83931460388
5152.02016770381
5152.0199177038
5154.28656132761
5154.28631132761


==> SubmodularMinMax arxiv/CSV/Image_bestresponse_k10.csv <==
0
3732.5332728747057
3832.5332728747057
3932.5332728747057
4032.5332728747057
4132.533272874705
4232.533272874705
4332.533272874705
4432.533272874705
4532.533272874705
4632.533272874705
4732.533272874705
4832.914640422634
4934.714655577137
5035.234925837883
5139.869834012982
5234.861573198881
5347.364802580514
5433.785170074504
5494.790472194121
5479.559103786213


==> SubmodularMinMax arxiv/CSV/Image_bestresponse_k15.csv <==
2744.5232988404
2894.5232988404
3044.5232988404
3194.5232988404
3344.5232988404
3494.5232988404
3644.5232988404
3794.5232988404
3944.5232988404
4095.04277912121
4244.99277912121
4395.27996696278
4545.17996696278
4695.85326726197
4847.95440244702
4999.9604789547
5153.04731449498
5306.31329118157
5453.7295959126
5526.7325131007
5509.3064120984


==> SubmodularMinMax arxiv/CSV/Image_maxmin_gamma2_mean.csv <==
3301.22810097792
3316.03067524461
3323.88065770649
3329.05736846557
3333.01763333078
3336.37036249986


==> SubmodularMinMax arxiv/CSV/Image_maxmin_gamma2_std.csv <==
0.724284179581121
0.532787655479493
0.483368876970599
0.449480199159837
0.41165549809096
0.376135583125328


==> SubmodularMinMax arxiv/CSV/Image_maxmin_gamma5.csv <==
4241.48865204288
4243.63021955208
4245.26720130612
4246.56872486067
4247.83332872906
4249.03926725536
4250.13860852582
4251.21836793274
4252.04215115067
4252.85198780636
4253.65486242184


==> SubmodularMinMax arxiv/CSV/Image_maxmin_gamma5_mean.csv <==
4202.43881292054
4217.7746631767
4225.51665281273
4230.68994805173
4234.56113916028
4237.59383473702


==> SubmodularMinMax arxiv/CSV/Image_maxmin_gamma5_std.csv <==
5.37410026071364
5.98966589131878
4.58418747206464
4.1907851098723
4.12604806325322
4.11114836454574


==> SubmodularMinMax arxiv/CSV/Image_maxmin_gamma75.csv <==
5152.69002647281
5154.90380347118
5156.96214192668
5158.81769845625
5160.65513061351
5162.29079879883
5163.61088623764
5164.89039899388
5166.11473920413
5167.27598461777
5168.36549660461


==> SubmodularMinMax arxiv/CSV/Image_maxmin_k15.csv <==
2754.98138873971
2904.98138873977
3054.98138873957
3204.98138873985
3354.98138873978
3504.98138873972
3654.98138873963
3804.98138873963
3954.9813887398
4104.95500156002
4254.90500155993
4404.83400786931
4554.73400786943
4704.57071246466
4854.00611140445
5002.86905168762
5150.03801076661
5293.89004485851
5421.63266318842
5498.63353728039
5509.3064120984


==> SubmodularMinMax arxiv/CSV/Image_topk_gamma5.csv <==
4209.89247099752
4210.87341622014
4211.72208787611
4213.16362228569
4213.58249545866
4218.92067569978
4219.19115559696
4225.07708697991
4225.18550541101
4226.42125612558
4227.29107937078


==> SubmodularMinMax arxiv/CSV/Image_topk_gamma75.csv <==
5124.06737623592
5125.63640110229
5130.344355617
5130.73902867372
5131.61046354694
5133.74961221074
5136.19410050655
5137.18490533366
5137.40470523347
5137.93938336543
5137.97194183563


==> SubmodularMinMax arxiv/CSV/Image_topk_k15.csv <==
0
2728.4219652885554
2878.421965288601
3028.4219652884117
3178.42196528869
3328.42196528862
3478.421965288553
3628.421965288459
3778.4219652884685
3928.3754028933145
4078.3254028933234
4228.222314335583
4377.988617184085
4527.606061905984
4676.985347113969
4825.829844914787
4973.693154312649
5119.337488784217
5258.598214309925
5377.564675737349
5445.388898196842
5454.763929928796


==> SubmodularMinMax arxiv/CSV/Location_Greedy_gamma35.csv <==
1777.53557598329
1866.47859914897
1919.84561034218
1994.51602433445
2033.62197002856
2104.72879064359
2137.29559669674
2201.81110483069
2242.45110346019
2302.03818912445
2337.11548694525


==> SubmodularMinMax arxiv/CSV/Location_Greedy_gamma4.csv <==
862.838524531138
1041.2999649467
1041.90740027858
1152.90612175933
1152.90583604505
1246.17094078544
1334.84965067819
1335.44397677194
1421.26663815147
1421.26635243718
1432.51771748058


==> SubmodularMinMax arxiv/CSV/Location_Greedy_k10.csv <==
1128.99150945734
1237.06077164466
1334.99805166778
1425.18289857777
1508.97015323674
1586.50234152464
1656.75881184759
1718.51876499794
1773.02643972605
1819.23492071772
1859.34401642606
1893.58222041079
1922.26938609922
1946.36554548432
1965.74266729089
1980.72527371204
1991.34706921564
1997.52409704352
2001.05500756548
2002.83882392071
2003.83896882698


==> SubmodularMinMax arxiv/CSV/Location_bestresponse_gamma35.csv <==
1758.30095661323
1839.87967842663
1915.4073478246
1994.14609427162
2009.24510093641
2128.47280741943
2172.10325860225
2168.3958518423
2209.78252989461
2325.78119588319
2331.76721299648


==> SubmodularMinMax arxiv/CSV/Location_bestresponse_gamma35_k=20_100iterations.csv <==
2337.11548694525
2339.39815414574
2351.78775232687
2331.76721299648
2359.77947301134
2338.3090071081
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303
2370.64465641654
2358.93393221303


==> SubmodularMinMax arxiv/CSV/Location_bestresponse_gamma4.csv <==
1128.6762822196
1223.03160518319
1316.48433227983
1405.16304217257
1473.58025777446
1528.66470994401
1581.12227969489
1632.74304943785
1680.81981182292
1726.86111200553
1769.79859401722


==> SubmodularMinMax arxiv/CSV/Location_bestresponse_k10.csv <==
1534.37529756583
1523.91564860608
1552.07050236651
1564.28303669559
1553.10620919987
1658.48395449128
1693.57232476618
1734.84714780704
1775.08790673064
1829.38335714475
1875.78134463398
1884.50560281906
1899.8928162977
1952.65993391784
1966.14322760609
1974.16965027097
1983.12878971081
2007.29606911986
2010.54806123339
2012.19255297921
2030.96508875719


==> SubmodularMinMax arxiv/CSV/Location_maxmin_gamma35.csv <==
1805.89722989562
1892.85647385911
1973.91370611787
2035.06579434439
2094.65288000865
2148.74926708504
2200.12770956702
2250.04060513838
2299.52925921652
2347.66199864355
2393.01452946315


==> SubmodularMinMax arxiv/CSV/Location_maxmin_gamma4.csv <==
1128.6762822196
1223.03160518319
1316.48433227983
1405.16304217257
1473.58025777446
1528.66470994401
1581.12227969489
1632.74304943785
1680.81981182292
1726.86111200553
1769.79859401722


==> SubmodularMinMax arxiv/CSV/Location_maxmin_k10.csv <==
1510.04664329835
1543.90891150985
1553.38799546255
1601.20680753552
1650.31574169927
1694.48932007924
1736.58876167824
1773.00048382301
1798.41951331967
1832.64345401084
1858.52618358432
1900.78732021464
1932.67279487249
1952.43676511963
1968.43463637317
1981.21338221927
1991.34706921564
1997.52409704352
2001.05500756548
2002.83882392071
2003.83896882698


==> SubmodularMinMax arxiv/CSV/Location_topk_gamma35.csv <==
1061.49685429288
1072.79176828029
1106.102131046
1121.67045815482
1127.95385668227
1198.02418281139
1201.87706484614
1228.21110053081
1287.56902088977
1467.64676307495
1490.31088690555


==> SubmodularMinMax arxiv/CSV/Location_topk_gamma4.csv <==
423.598821490287
462.343935738238
484.704102674501
496.931435539078
500.502814534228
555.439485977997
819.744426814597
824.279951776577
824.279666062293
829.22947960871
829.229193894424


==> SubmodularMinMax arxiv/CSV/Location_topk_k10.csv <==
0
557.8425269812591
601.7438966950463
635.5769179789079
664.7760074924953
691.0334333585403
714.9988322039336
736.4594349063403
755.2591407265888
771.8913426911267
786.3693933381262
798.789692009214
809.3677848221382
818.1554999968138
825.7636455566054
831.7577451161039
836.4358430704076
839.9877363811373
842.5521854764243
844.1989081233227
845.051118937693
845.5111968850201


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_gamma5_k14_br_STD.csv <==
2.78461810581052
0.18659530001366
2.80630126983939
1.98577010816787
3.05242814438255
3.33185756099294
4.19648952914388
5.54610392098352
6.6177543673961
7.53642729821331


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_gamma5_k14_br_mean.csv <==
9639.15961773348
10909.6380499732
11987.5433255794
13172.2788227171
14310.835058535
15433.9845349048
16426.8547925263
17402.832831377
18463.6455664546
19419.7556804338


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_gamma5_k14_greed_STD.csv <==
2.78461810581052
0.18659530001366
2.80630126983939
1.98577010816787
3.05242814438255
3.33185756099294
4.19648952914388
5.54610392098352
6.6177543673961
7.53642729821331


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_gamma5_k14_greed_mean.csv <==
9639.15961773348
10909.6380499732
11987.5433255794
13172.2788227171
14310.835058535
15433.9845349048
16426.8547925263
17402.832831377
18463.6455664546
19419.7556804338


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_gamma5_k14_reg_STD.csv <==
2.7810660087695
0.182423280896909
2.8050649768488
2.00632578531244
3.07139420659345
3.35483218540804
4.22393312328031
5.57465908741356
6.64560531485679
7.56726269220043


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_gamma5_k14_reg_mean.csv <==
7261.03441675362
7738.80444866669
8021.02494697388
8411.26621760149
8756.32035256678
9085.96772808401
9285.33588485291
9467.81182285092
9735.12245707595
9897.73047020255


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_gamma5_k14_sing_STD.csv <==
2.88854692066094
2.39622373428124
4.65228501923742
4.10078787311468
3.66450258079731
3.35254514578187
4.89651491343179
6.33801419764864
5.89700245747706
5.54139218391034


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_gamma5_k14_sing_mean.csv <==
7748.74046718654
8341.00613623351
8731.76347521173
9207.34383990231
9636.48412686554
10040.0915069606
10307.7349969593
10557.5049072188
10895.8620383771
11208.8504478745


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_gamma5_random_mean.csv <==
10073.8383686007
10657.7353075962
11194.303924981
11639.531173138
12070.1248727504
12478.7706867928
12877.0461635381
13178.7456773203
13526.120375978


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_k5_norm3_br_STD.csv <==
2.6841939053384
2.68419390533841
2.68419390533841
2.68915427280569
2.46252886474339
2.47376588103931
239.409812303123
2.32727225991898
"3,70527150982033"
3.11076467861401


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_k5_norm3_br_mean.csv <==
8056.87172519905
8911.8596985374
9766.84767187575
10621.3056716023
11613.6188079111
12454.1490570247
13250.4925662098
13627.6966025804
11321.1644445007
8977.16820908001


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_k5_norm3_greed_STD.csv <==
2.6841939053384
2.68419390533841
2.68419390533841
2.68915427280569
2.46252886474339
2.47376588103931
2.39409812303123
2.32727225991898
3.70527150982033
3.11076467861401


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_k5_norm3_greed_mean.csv <==
8056.87172519905
8911.8596985374
9766.84767187575
10621.3056716023
11613.6188079111
12454.1490570247
13250.4925662098
13627.6966025804
11321.1644445007
8977.16820908001


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_k5_norm3_reg_STD.csv <==
2.68419390533841
2.68419390533841
2.6841939053384
2.68275653250625
2.47807080671695
2.47664536284875
2.4853513957775
2.58556468282918
2.76487075295149
1.32894193816597


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_k5_norm3_reg_mean.csv <==
7372.881347
7543.878941
7714.876536
7886.028147
8199.65183
8371.752482
8545.151754
8722.117607
8835.714406
8984.367918


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_k5_norm3_sing_STD.csv <==
2.68419390533841
2.68419390533841
2.47170861766703
2.48917643816986
1.89178897766013
0.311206475955738
0.311206475955738
0.311206475955738
0.311206475955738
0.311206475955738


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_k5_norm3_sing_mean.csv <==
7372.88134652837
7543.87894119604
7858.71539677009
8046.61171418069
8833.89129409448
8976.64696299867
8976.81796059334
8976.98895818801
8977.15995578268
8977.33095337734


==> SubmodularMinMax arxiv/CSV_Image_Minmax/Image_k5_random_mean.csv <==
10375.582913418
10457.3659021675
10527.3368028768
10609.3627395826
10695.1949574948
10796.202410204
10879.7548025094
10968.2895985747
11051.1985238484
11136.5965981667


==> SubmodularMinMax arxiv/CSV_Location/Location_Greedy_gamma35_10_mean.csv <==
1715.84465096753
1793.14872777122
1870.85431730393
1940.74626627874
1987.1626677165
2044.20950200711
2103.78856154657
2170.35900142279
2227.32136823027
2270.68886335411
2315.87262781113


==> SubmodularMinMax arxiv/CSV_Location/Location_Greedy_gamma35_10_std.csv <==
8.41714752723014
9.81341223412831
9.60066478676223
8.56091721417863
8.78860291546794
7.67217161195849
4.83351244162766
4.16861707704329
6.19738667169169
4.47521384385389
4.26320155039686


==> SubmodularMinMax arxiv/CSV_Location/Location_Greedy_k15_10_mean.csv <==
1431.65068866236
1660.77812062665
1855.85132348161
2019.54402559178
2151.34673728468
2252.458773668
2323.91135486221
2369.02939725846
2394.29131700639
2405.69025774451
2409.15326745548


==> SubmodularMinMax arxiv/CSV_Location/Location_Greedy_k15_10_std.csv <==
10.075832059402
9.37332076621231
8.21372820781397
6.75533074729083
5.36220150101506
4.40501136848494
4.39221432193797
4.72473312424689
5.14443723896803
5.616794448877
5.83461033289434


==> SubmodularMinMax arxiv/CSV_Location/Location_bestresponse_gamma35_10_mean.csv <==
1721.10431933566
1791.61371575155
1860.83771852368
1928.5293863446
1983.92650869166
2047.88310590981
2106.95132841629
2160.62871448656
2213.02142206965
2264.37379793618
2322.14897601656


==> SubmodularMinMax arxiv/CSV_Location/Location_bestresponse_gamma35_10_std.csv <==
9.23278848974777
7.00615200829829
9.1675014429676
7.02001455127691
6.7600851776682
9.40017699201291
7.72937978838214
5.98648880085826
7.3280247117576
5.22938523539011
5.64129368125823


==> SubmodularMinMax arxiv/CSV_Location/Location_bestresponse_k15_10_mean.csv <==
1756.49584410904
1697.40280072577
1845.4048036986
2027.4781938096
2140.8361272114
2249.86995212651
2314.01383781883
2357.16321871326
2385.70211181268
2403.47222145088
2409.15326745548


==> SubmodularMinMax arxiv/CSV_Location/Location_bestresponse_k15_10_std.csv <==
2.63611820947411
4.17101657506154
6.8271868350426
6.65011367702823
5.42726925929991
3.87414588932686
4.14014765611237
5.15066662530826
4.59409655621694
6.2558315505592
5.83461033289434


==> SubmodularMinMax arxiv/CSV_Location/Location_maxmin_gamma35_10_mean.csv <==
1747.15974685227
1829.16554865495
1906.70167641573
1978.68884501491
2048.06171233266
2112.6907502079
2171.88522984718
2228.18687296605
2280.32457132793
2328.53167669463
2373.6755877829


==> SubmodularMinMax arxiv/CSV_Location/Location_maxmin_gamma35_10_std.csv <==
2.92600904443094
2.73280402790639
3.49090304877426
3.4711424513284
3.38541576558117
3.12240336681131
2.97928650277443
3.47131034791857
3.54902961553043
3.39956806561551
3.33811604012523


==> SubmodularMinMax arxiv/CSV_Location/Location_maxmin_k15_10_mean.csv <==
1756.49584410904
1858.48565487397
1963.66868464322
2075.04919817897
2174.70075327953
2261.45496517961
2328.04735289278
2370.66814763672
2396.22462874452
2407.37415367843
2409.15326745548


==> SubmodularMinMax arxiv/CSV_Location/Location_maxmin_k15_10_std.csv <==
2.63611820947411
1.44782567713985
3.22067838599806
2.77465718762919
3.6200660069532
3.01074406643971
4.14291585324114
4.50656313206597
5.23740184727763
5.65406873642506
5.83461033289434


==> SubmodularMinMax arxiv/CSV_Location_Minmax/BR_mean.csv <==
2218.49423879334
2211.89810160627
2259.76628637347
2222.22461487077
2268.59256640034
2254.21704190269
2277.8896475911
2254.9737543698
2277.80405446193
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496
2274.96244918318
2253.91349509408
2278.30405446192
2257.59576208496


==> SubmodularMinMax arxiv/CSV_Location_Minmax/BR_mean2.csv <==
1913.530954
2178.015002
1939.577383
2075.110478
1958.493951
2056.594751
1942.467097
2077.700579
1955.184807
2088.174275
1956.082967
2088.412516
1956.45132
2071.74242
1960.442445
2056.330776
1953.309042
2055.484059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059
1948.179196
2055.084059


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_gamma2_BR_mean.csv <==
1418.343289
1598.90579
1797.891945
1967.582748
2126.703658
2228.443875
2350.977744
2428.516871


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_gamma2_br_STD.csv <==
0
11.945509140212248
9.984161182123852
11.399651375275212
15.729541299981863
35.67727162089023
30.689184391993127
21.401701267048864
26.4479000707325


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_gamma2_greed_STD.csv <==
0
14.818314997340936
14.807832324840899
7.466828665344003
14.833257787223602
29.52149062907923
14.713996419274817
32.486871483316364
29.41478163970141


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_gamma2_greed_mean.csv <==
1287.586042
1507.346598
1706.296967
1798.243748
1916.810978
1932.406538
1947.899264
2032.665091


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_gamma2_reg_STD.csv <==
0
6.955937900857055
2.912689731019458
4.829399273346086
5.55471397979441
10.035914195462444
13.750863077588356
18.97297077341983
19.559074656069853


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_gamma2_reg_alpha5_mean.csv <==
1192.187503
1425.146399
1270.990759
1508.037767
1605.767799
1723.902696
1819.52015
1927.99856


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_gamma2_sing_STD.csv <==
0
13.566698284720276
34.80118267008109
30.974595238937997
31.997206207840893
51.09247629467578
55.722187440513146
59.965606879386804
66.40547343111892


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_gamma2_sing_mean.csv <==
1134.791414
1322.683041
1488.659907
1645.414323
1760.304303
1874.989994
1984.240903
2092.236984


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_gamma5_k12_random_mean.csv <==
1738.82718267931
1924.26891400871
2093.90737431259
2237.61933337057
2337.98635048779
2471.25343514696
2557.38053360878
2640.56187860837


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_k8_BR_mean.csv <==
1909.203344
2126.703658
2244.437747
2274.169416
2202.699327
2163.861592
2062.861878
1917.225384
1802.310181
1752.524665


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_k8_br_STD.csv <==
2.63611820947411
4.17101657506154
6.8271868350426
6.65011367702823
5.42726925929991
3.87414588932686
4.14014765611237
5.15066662530826
4.59409655621694
6.2558315505592
5.83461033289434


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_k8_greed_STD.csv <==
10.075832059402
9.37332076621231
8.21372820781397
6.75533074729083
5.36220150101506
4.40501136848494
4.39221432193797
4.72473312424689
5.14443723896803
5.616794448877
5.83461033289434


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_k8_greed_mean.csv <==
1482.033722
1916.810978
2152.746296
2248.109494
2234.631158
2178.283635
2065.492508
1901.397921
1812.351083
1752.082894


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_k8_random_mean.csv <==
2077.29118526142
2375.86612879006
2695.08094946375
2968.55978284966
3258.52156903293
3530.76643034245
3845.00745509594
4225.65899068178
4460.60071174608
4767.48037208386


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_k8_reg_STD.csv <==
2.63611820947411
1.44782567713985
3.22067838599806
2.77465718762919
3.6200660069532
3.01074406643971
4.14291585324114
4.50656313206597
5.23740184727763
5.65406873642506
5.83461033289434


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_k8_reg_alpha5_mean.csv <==
1003.083886
1605.767799
2003.029034
1993.283635
1903.39506
1794.951083
1751.782894
1751.882894
1751.982894
1752.082894


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_k8_sing_STD.csv <==
0
19.5666584482203
29.8013335950811
35.9745666354938
41.9972015688409
49.0924762944418
59.7221491215131
59.9656068739941
68.4793964471189


==> SubmodularMinMax arxiv/CSV_Location_Minmax/Location_k8_sing_mean.csv <==
1757.504303
1760.304303
1763.104303
1765.904303
1768.704303
1771.504303
1774.304303
1777.104303
1779.904303
1782.704303


==> SubmodularMinMax arxiv/OldResults/Location_gamma5_br_STD.csv <==
0
11.945509140212248
9.984161182123852
11.399651375275212
15.729541299981863
35.67727162089023
30.689184391993127
21.401701267048864
26.4479000707325


==> SubmodularMinMax arxiv/OldResults/Location_gamma5_br_mean.csv <==
1402.38211906242
1645.72581245383
1878.79629368237
2099.0553144008
2277.55371678093
2443.39657087487
2643.01001865574
2732.38558831333


==> SubmodularMinMax arxiv/OldResults/Location_gamma5_greed_STD.csv <==
0
14.818314997340936
14.807832324840899
7.466828665344003
14.833257787223602
29.52149062907923
14.713996419274817
32.486871483316364
29.41478163970141


==> SubmodularMinMax arxiv/OldResults/Location_gamma5_greed_mean.csv <==
1347.00158762724
1627.29911489457
1859.08742375289
2060.37619877885
2263.61250413044
2437.40824664404
2605.12826056586
2727.66584875064


==> SubmodularMinMax arxiv/OldResults/Location_gamma5_reg_STD.csv <==
0
6.955937900857055
2.912689731019458
4.829399273346086
5.55471397979441
10.035914195462444
13.750863077588356
18.97297077341983
19.559074656069853


==> SubmodularMinMax arxiv/OldResults/Location_gamma5_reg_mean.csv <==
1216.72112946657
1407.29569042867
1578.95912379772
1762.55282088768
1917.90441174191
2040.21672796846
2160.4275292376
2277.87603248244


==> SubmodularMinMax arxiv/OldResults/Location_gamma5_sing_STD.csv <==
0
13.566698284720276
34.80118267008109
30.974595238937997
31.997206207840893
51.09247629467578
55.722187440513146
59.965606879386804
66.40547343111892


==> SubmodularMinMax arxiv/OldResults/Location_gamma5_sing_mean.csv <==
1219.43252602866
1416.46937430934
1585.10610383523
1730.13911284224
1867.79867983645
1986.57829024766
2096.99004646691
2208.14070061623


==> SubmodularMinMax arxiv/OldResults/Location_k8_br_mean.csv <==
1901.06650788449
2122.90653811913
2256.55021590792
2292.11301687563
2272.74791809208
2168.15859017097
2032.3233214159
1917.53350131682
1817.59369737439
1757.24318497192


==> SubmodularMinMax arxiv/OldResults/Location_k8_greed_mean.csv <==
1434.17286181702
1913.54518363725
2206.61043300359
2271.09768436604
2235.95090934402
2131.65805539183
2025.4202160094
1922.54488800292
1827.2657436748
1757.24318497192


==> SubmodularMinMax arxiv/OldResults/Location_k8_reg_mean_updated.csv <==
801.665218843757
1419.56099976643
2006.73501899411
1979.32606554573
1877.08359295239
1801.13800398509
1792.04392942516
1781.54123952129
1770.91672833694
1763.34697022011


==> SubmodularMinMax arxiv/OldResults/Location_k8_sing_mean.csv <==
1730.96631102149
1790.22454125582
1834.62454125582
1870.00413658276
1910.73746991609
1951.47080324942
1950.0570051441
1983.42367181077
2016.79033847744
2050.1570051441

